Behavior of H-FABP-fatty acid complex in a protein crystal simulation

Crystallographic data comes from a space-time average over all the unit cells within the crystal, so dynamic phenomena do not contribute significantly to the diffraction data. Many efforts have been made to reconstitute the movement of the macromolecules and explore the microstates that the confined proteins can adopt in the crystalline network. In this paper, we explored different strategies to simulate a heart fatty acid binding proteins (H-FABP) crystal starting from high resolution coordinates obtained at room temperature, describing in detail the procedure to study protein crystals (in particular H-FABP) by means of Molecular Dynamics simulations, and exploring the role of ethanol as a co-solute that can modify the stability of the protein and facilitate the interchange of fatty acids. Also, we introduced crystallographic restraints in our crystal models, according to experimental isotropic B-factors and analyzed the H-FABP crystal motions using Principal Component Analysis, isotropic and anisotropic B-factors. Our results suggest that restrained MD simulations based in experimental B-factors produce lower simulated B-factors than simulations without restraints, leading to more accurate predictions of the temperature factors. However, the systems without positional restraints represent a higher microscopic heterogeneity in the crystal.

==> ola_54a7.itp-topology.txt <==
; OLEIC ACID

[ moleculetype ]
; Name   nrexcl
OLA        3

[ atoms ]
;  nr  type  resnr  resid  atom  cgnr  charge    mass    total_charge
   1     OE    1    OLA     O1    1   -0.635  15.9994      ; -0.635
   2      C    1    OLA     C1    1    0.270  12.0110      ; -0.365
   3      O    1    OLA     O2    1   -0.635  15.9994      ; -1.000
   4    CH2    1    OLA     C2    2    0.000  14.0270      ; -1.000
   5    CH2    1    OLA     C3    2    0.000  14.0270      ; -1.000
   6    CH2    1    OLA     C4    2    0.000  14.0270      ; -1.000
   7    CH2    1    OLA     C5    3    0.000  14.0270      ; -1.000
   8    CH2    1    OLA     C6    3    0.000  14.0270      ; -1.000
   9    CH2    1    OLA     C7    3    0.000  14.0270      ; -1.000
   10   CH2    1    OLA     C8    4    0.000  14.0270      ; -1.000
   11   CR1    1    OLA     C9    4    0.000  13.0190      ; -1.000  ; double bond
   12   CR1    1    OLA    C10    4    0.000  13.0190      ; -1.000  ; double bond
   13   CH2    1    OLA    C11    5    0.000  14.0270      ; -1.000
   14   CH2    1    OLA    C12    5    0.000  14.0270      ; -1.000
   15   CH2    1    OLA    C13    5    0.000  14.0270      ; -1.000
   16   CH2    1    OLA    C14    6    0.000  14.0270      ; -1.000
   17   CH2    1    OLA    C15    6    0.000  14.0270      ; -1.000
   18   CH2    1    OLA    C16    6    0.000  14.0270      ; -1.000
   19   CH2    1    OLA    C17    7    0.000  14.0270      ; -1.000
   20   CH3    1    OLA    C18    7    0.000  15.0350      ; -1.000
   
; total charge of the molecule:   -1 .000

[ bonds ]
;  ai   aj  funct   c0         c1 
    1    2    2   gb_5
    2    3    2   gb_5
    2    4    2   gb_27
    4    5    2   gb_27
    5    6    2   gb_27
    6    7    2   gb_27
    7    8    2   gb_27
    8    9    2   gb_27
    9   10    2   gb_27
   10   11    2   gb_27
   11   12    2   gb_10 ; double bond
   12   13    2   gb_27
   13   14    2   gb_27
   14   15    2   gb_27
   15   16    2   gb_27
   16   17    2   gb_27
   17   18    2   gb_27
   18   19    2   gb_27
   19   20    2   gb_27
   
[ pairs ]
;  ai   aj  funct  ;  all 1-4 pairs but the ones excluded in GROMOS itp
    1    5    1
    2    6    1
    3    5    1
    4    7    1
    5    8    1
    6    9    1
    7   10    1
    8   11    1
    9   12    1
   11   14    1
   12   15    1
   13   16    1
   14   17    1
   15   18    1
   16   19    1
   17   20    1
   
[ angles ]
;  ai   aj   ak  funct   angle     fc
    1    2    3    2    ga_38
    1    2    4    2    ga_22
    2    4    5    2    ga_15
    3    2    4    2    ga_35 ; 120° O=C-CHn 
    4    5    6    2    ga_15
    5    6    7    2    ga_15
    6    7    8    2    ga_15
    7    8    9    2    ga_15
    8    9   10    2    ga_15
    9   10   11    2    ga_15
   10   11   12    2    ga_27 ; C8-C9=C10
   11   12   13    2    ga_27 ; C11=C12-C13
   12   13   14    2    ga_15
   13   14   15    2    ga_15
   14   15   16    2    ga_15
   15   16   17    2    ga_15
   16   17   18    2    ga_15
   17   18   19    2    ga_15
   18   19   20    2    ga_15
  
[ dihedrals ]
; GROMOS improper dihedrals
;  ai   aj   ak   al  funct   angle     fc
    2    1    3    4    2     gi_1 ; planarity of sn-2 carbonyl
   10   11   12   13    2     gi_1 ; planarity of the double bond
 
[ dihedrals ]
;  ai   aj   ak   al  funct    ph0      cp     mult
    1    2    4    5    1      gd_40
    2    4    5    6    1      gd_34
    4    5    6    7    1      gd_34
    5    6    7    8    1      gd_34
    6    7    8    9    1      gd_34
    7    8    9   10    1      gd_34
    8    9   10   11    1      gd_34
    9   10   11   12    1      gd_40 ; C9-C10-C11=C12
   11   12   13   14    1      gd_40 ; C11=C12-C13-C14
   12   13   14   15    1      gd_34
   13   14   15   16    1      gd_34
   14   15   16   17    1      gd_34
   15   16   17   18    1      gd_34
   16   17   18   19    1      gd_34
   17   18   19   20    1      gd_34
   


==> pal_54a7.itp-topology.txt <==
; PALMITIC ACID

[ moleculetype ]
; Name   nrexcl
PAL        3

[ atoms ]
;  nr  type  resnr  resid  atom  cgnr  charge    mass    total_charge
   1     OE    1    PAL     O1    1   -0.635  15.9994      ; -0.635
   2      C    1    PAL     C1    1    0.270  12.0110      ; -0.365
   3      O    1    PAL     O2    1   -0.635  15.9994      ; -1.000
   4    CH2    1    PAL     C2    2    0.000  14.0270      ; -1.000
   5    CH2    1    PAL     C3    2    0.000  14.0270      ; -1.000
   6    CH2    1    PAL     C4    2    0.000  14.0270      ; -1.000
   7    CH2    1    PAL     C5    3    0.000  14.0270      ; -1.000
   8    CH2    1    PAL     C6    3    0.000  14.0270      ; -1.000
   9    CH2    1    PAL     C7    3    0.000  14.0270      ; -1.000
   10   CH2    1    PAL     C8    4    0.000  14.0270      ; -1.000
   11   CH2    1    PAL     C9    4    0.000  14.0270      ; -1.000 
   12   CH2    1    PAL    C10    4    0.000  14.0270      ; -1.000  
   13   CH2    1    PAL    C11    5    0.000  14.0270      ; -1.000
   14   CH2    1    PAL    C12    5    0.000  14.0270      ; -1.000
   15   CH2    1    PAL    C13    5    0.000  14.0270      ; -1.000
   16   CH2    1    PAL    C14    6    0.000  14.0270      ; -1.000
   17   CH2    1    PAL    C15    6    0.000  14.0270      ; -1.000
   18   CH3    1    PAL    C16    6    0.000  15.0350      ; -1.000
   
; total charge of the molecule:   -1 .000

[ bonds ]
;  ai   aj  funct   c0         c1 
    1    2    2   gb_5
    2    3    2   gb_5
    2    4    2   gb_27
    4    5    2   gb_27
    5    6    2   gb_27
    6    7    2   gb_27
    7    8    2   gb_27
    8    9    2   gb_27
    9   10    2   gb_27
   10   11    2   gb_27
   11   12    2   gb_27
   12   13    2   gb_27
   13   14    2   gb_27
   14   15    2   gb_27
   15   16    2   gb_27
   16   17    2   gb_27
   17   18    2   gb_27
      
[ pairs ]
;  ai   aj  funct  ;  all 1-4 pairs but the ones excluded in GROMOS itp
    1    5    1
    2    6    1
    3    5    1
    4    7    1
    5    8    1
    6    9    1
    7   10    1
    8   11    1
    9   12    1
   11   14    1
   12   15    1
   13   16    1
   14   17    1
   15   18    1
   
[ angles ]
;  ai   aj   ak  funct   angle     fc
    1    2    3    2    ga_38
    1    2    4    2    ga_22
    3    2    4    2    ga_13
    2    4    5    2    ga_13
    4    5    6    2    ga_13
    5    6    7    2    ga_13
    6    7    8    2    ga_13
    7    8    9    2    ga_13
    8    9   10    2    ga_13
    9   10   11    2    ga_13
   10   11   12    2    ga_13 
   11   12   13    2    ga_13
   12   13   14    2    ga_13
   13   14   15    2    ga_13
   14   15   16    2    ga_13
   15   16   17    2    ga_13
   16   17   18    2    ga_13
  
[ dihedrals ]
; GROMOS improper dihedrals
;  ai   aj   ak   al  funct   angle     fc
    2    1    3    4    2     gi_1 ; planarity of sn-2 carbonyl
 
[ dihedrals ]
;  ai   aj   ak   al  funct    ph0      cp     mult
    1    2    4    5    1      gd_34
    2    4    5    6    1      gd_34
    4    5    6    7    1      gd_34
    5    6    7    8    1      gd_34
    6    7    8    9    1      gd_34
    7    8    9   10    1      gd_34
    8    9   10   11    1      gd_34
    9   10   11   12    1      gd_34 
   10   11   12   13    1      gd_34 
   11   12   13   14    1      gd_34 
   12   13   14   15    1      gd_34
   13   14   15   16    1      gd_34
   14   15   16   17    1      gd_34
   15   16   17   18    1      gd_34
  

